Closed field line vortices in planetary magnetospheres

In a rotation-dominated magnetosphere, there is a region where closed field lines rotate around the planet, and also a region where the open field lines stretch away from the planet, forming the lobes of the magnetotail. This paper shows that there could be a third, significantly different region, where the closed field lines form twisted vortex structures anchored in the magnetotail. Such patterns form when there are significant plasma sources inside the magnetosphere and the time scale of the plasmoid formation process is substantially larger than the planetary rotation period. In the presence of vortices, the Dungey and Vasyliunas cycles act differently. The Dungey flow does not penetrate the central region of the polar cap. Tail reconnection events are rare, thus leaving the plasma time enough to participate in the essentially 3-dimensional vortex-forming plasma motion. The above conditions are fulfilled for Saturn. We discovered vortex-like patterns in the plasma and magnetic field data measured by the Cassini spacecraft in the nightside magnetosphere of Saturn. The plasma whirling around in these vortices never reaches the dayside, instead, it performs a retrograde motion in the high latitude regions of the magnetotail. Low-energy plasma data suggest that the observed patterns correspond to the closed field line vortices.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
